Spectrally shaped THz pulses from tapered dielectric waveguides

In order to exploit the complete scientific potential of user-oriented accelerator facilities, it is necessary to provide adequate pump sources to enable pump-probe science. The users of the European XFEL have requested a THz pump source matching the X-ray repetition rate (10 Hz burst mode with up to 2700 bunches per burst) with a wide range of properties. The quest for suitable THz sources is thus a major development goal. The EuXFEL R\&D project STERN is exploring beam-based radiation generation methods using Cherenkov waveguides to satisfy these user requirements. In this work, custom waveguide geometries are designed to generate a THz pulse with arbitrary spectral content. The layer-thickness or inner radius of a wakefield structure is tapered to generate flattop or Gaussian pulses up to $1 \ \mathrm{THz}$, which can be scaled to higher frequencies.

==> Old/old_main.txt <==
\documentclass{iopconfser}
\usepackage{subcaption}
\usepackage{makeidx}
\usepackage{gensymb} %for \degree command 
\usepackage{amsmath}
\usepackage{siunitx}

\usepackage{graphicx}
\usepackage{biblatex}
\addbibresource{bib.bib}
\begin{document}

\title{Replace this text with the article title}

\author{Karel Peetermans$^{1,2}$, Jonah Richards$^{3}$, I. Zagorodnov$^{1}$, Klaus Floettmann$^{1}$, Winfried Decking$^{1}$,  Wolfgang Hillert$^{1,2}$ and Francois Lemery$^{1}$}

\affil{$^1$Deutsches Elektronen-Synchrotron DESY, Hamburg, Germany}
\affil{$^2$Department of Physics, Universität Hamburg, Hamburg, Germany}
\affil{$^2$Department of Physics and Astronomy, University of Calgary, Calgary, Canada}

\email{karel.peetermans@desy.de, jonah.richards@ucalgary.ca, francois.lemery@desy.de}

\begin{abstract}
In order to exploit the complete scientific potential of high-energy XFELs (electron energy $> 10\ \mathrm{GeV}$), it is necessary to provide adequate pump sources to enable pump-probe science. The users of the European XFEL have requested a THz pump source matching the machine repetition rate (10 Hz burst mode with up to 2700 bunches per burst). The quest for suitable THz sources is thus a major development goal. The EuXFEL R\&D project, STERN, is exploring beam-based radiation generation methods using Cherenkov waveguides to satisfy these user requirements. In this work, waveguide geometries are designed to generate a THz pulse with arbitrary spectral content. The layer-thickness or inner radius of a wakefield structure is tapered to generate flattop or Gaussian pulses up to $1 \ \mathrm{THz}$. 
\end{abstract}

\section{Introduction}
Straight dielectric loaded waveguides (DLWs) produce narrowband THz pulses limited by the length, group velocity and losses inherent to the waveguide. Moreover, it has been shown that dielectrics (SiO$_2$ in particular) have an induced conductivity with an onset near $850 \ \mathrm{MV/m}$ \cite{OSheaConductivity} which limits the possible powers and bandwidths generated from dielectric waveguides. Here we discuss the use of tapered waveguides to overcome these limitations, enabling the production of large few-cycle (or possibly single-cycle) pulses by employing a pulse compressor. We present a method to calculate a custom waveguide taper for a specific spectral shape of the THz pulse. This method was applied to taper either the layer-thickness or inner radius of the waveguide to produce respectively flattop or Gaussian pulses. 
Previous work shows tapered waveguides for broadband radiation generation from linear tapers \cite{BANE201267}, bunch phase-space synthesis \cite{Mayet2020} and more recently chirp-controlled THz pulses \cite{Liang2023}. This work focuses on the spectral distribution of the THz radiation by taking account the amplitude at which each frequency is being produced. 
% In the following we present a method to calculate a custom waveguide taper for a specific spectral shape of the THz pulse. This method was applied to taper either the layer-thickness or inner radius of the waveguide to produce respectively flattop or Gaussian pulses.

\section{Theoretical method}

The thin-layer limit of the dispersion equation implies that the product of thickness $\delta$ and radius $a$ goes with the inverse of the resonant frequency $\omega$ squared. \cite{Ng_1990}
\begin{align}
    \delta (z) a (z) \approx \frac{2 \varepsilon_r c^2 }{(\varepsilon_r -1) \omega (z) ^2}.
\end{align}
Here we write $\varepsilon_r$ as the dielectric constant of the layer material.
In the case of a flattop spectrum, $\omega$ will depend linearly on the longitudinal coordinate along the waveguide $z$. A thickness or radius tapering will therefore follow an inverse quadratic curve along $z$. The density of frequencies being produced by a specific waveguide is denoted as $f(\omega)$. This function is entirely defined by the geometry of the waveguide. When finding the density of frequencies in the THz pulse, the amplitude at which a frequency is produced must be taken into account. This value indicates how strongly the electron beam couples to the resonant mode in a given waveguide geometry. In the thin-layer approximation it equals
\begin{align*}
    &A(\omega,z) \approx \frac{4 Q}{\varepsilon_r^2 a(z) b(z)},
\end{align*}
with $Q$ the bunch charge and $b \equiv a+\delta$. For a given frequency, the amplitude is generally stronger for a smaller waveguide diameter.

The Fourier spectrum of a pulse generated from one particle passing through a waveguide has form
\begin{align*}
    E_1(\omega) = f(\omega)A(\omega).
\end{align*}
The field produced by the complete electron bunch can be found using the bunch form factor \cite{Lockmann2021} and looks like
\begin{align*}
    E(\omega)&=E_1(\omega)F_{L}(\omega)\\
    &=f(\omega)A(\omega)F_{L}(\omega).
\end{align*}
The method to shape the final frequency spectrum is based on producing specific shapes of $f(\omega)A(\omega)$. The form-factor will be taken into consideration after simulation. In the case of the EuXFEL, the longitudinal bunch form factor is typically identically one over the frequency ranges considered in this work \cite{Zagorodnov_2013}. For the sake of simulation speed however, longer bunches are considered and the effect of the form factor is divided away during the post-processing steps. THz waves travelling inside a waveguide will also experience a transport efficiency $\eta(\omega,z)$ from losses in the dielectric and at the metal boundary. This factor can readily be added into the equation, but will be neglected in these initial simulation results.


\section{Old stuff}
A comparison will be made with the discussed case \ref{fig:ECHO2D_spectrum}, where $a=0.5 \ \mathrm{mm}$, $\delta=91 \ \mathrm{\mu m}$, $\varepsilon_r=4.41$, $L=10 \ \mathrm{cm}$. However here the simulation now considers a linear taper from $a=0.7 \ \mathrm{mm}$ to $a=0.3 \ \mathrm{mm}$; see  Fig.~\ref{fig:geom}.  Since the mode has a group velocity significantly lower than the electron bunch ($c$), the generation of a chirped pulse is expected. From the dispersion relation code the frequencies are expected between $264 \ \mathrm{GHz}$ and $351 \ \mathrm{GHz}$, which are the resonant frequencies of each end respectively.

\begin{figure}[h!]
    \centering
    \begin{subfigure}[b]{0.75\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/geom_untapered.png}
        \caption{Untapered structure}
    \end{subfigure}
    \hfill
    \begin{subfigure}[b]{0.75\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/geom_tapered.png}
        \caption{Tapered structure}
    \end{subfigure}
    \caption{Sketches of the geometries under consideration. In both cases the dielectric is $10 \ \mathrm{cm}$ long, with $5 \ \mathrm{mm}$ spaces added before and after for the pulse to develop.}
    \label{fig:geom}
\end{figure}
\newpage

The results are shown in figure \ref{fig:taper_vs_untapered} and \ref{fig:taper_vs_untapered2}. We see $E_z$ on axis reaches up to around $150 \ \mathrm{MV/m}$ and $300 \ \mathrm{MV/m}$ for the untapered and tapered case respectively. The tapered structure inherently produces higher electric fields because the aperture is smaller. 
The spectrogram of the electric field of the tapered structure also reveals the chirp has the predicted decreasing linear shape. The power spectrum of the whole pulse shows the bandwidth was increased to $21.71 \%$. The lowest frequencies, which are produced at the start of the structure, are less present because they have already dissipated slightly and aren't efficiently transported by the DLW as a waveguide. The last image shows the maximally compressed electric field, which increases the peak fields to $500\ \mathrm{MV/m}$ and $1500 \ \mathrm{MV/m}$ respectively. This shows that tapering the dielectric waveguides can enable very large field strengths with adequate compression.

\begin{figure}[h!]
    \centering
    \begin{subfigure}[b]{0.75\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/field.png}
        \caption{Electric field $E_z$}
    \end{subfigure}
    \hfill
    \begin{subfigure}[b]{0.75\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/spec.png}
        \caption{Spectrogram of the tapered field with linear fit}
    \end{subfigure}
    \caption{Electric field on axis at the end of the structure. The comparison is made between the tapered and untapered structure. The field of the tapered structure is inherently stronger as the aperture is smaller.}
    \label{fig:taper_vs_untapered}
\end{figure}

%\begin{figure}
%    \centering
%    \includegraphics[width=0.9\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/power.png}
%    \caption{Total power spectrum of the electric field.}
%    \label{fig:power_taper_vs_untapered}
%\end{figure}

\begin{figure}[h!]
    \centering
    \begin{subfigure}[b]{0.9\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/power.png}
        \caption{Total power spectrum of the electric field.}
    \label{fig:power_taper_vs_untapered}
    \end{subfigure}
    \hfill
    \begin{subfigure}[b]{0.75\textwidth}
        \includegraphics[width=\textwidth]{content/images/Waveguide_Theory/Tapered_waveguides_old/field_compressed.png}
        \caption{Electric fields after maximal compression}
    \end{subfigure}
    \caption{Power spectrum and maximally compressed electric field at the end of the structure.}
    \label{fig:taper_vs_untapered2}
\end{figure}
\newpage

Source \cite{BANE201267} also shows ways to theoretically and numerically evaluate the pulse energy and power. The energy can be found as 

%\begin{equation*}
%    U_w = \frac{Z_0 c}{8 \pi} \frac{q^2 L \delta}{\sigma_z^2 (a_f - a_0)} \left[\exp \left( \frac{-4\sigma_z^2 }{a_f \delta} \right) -\exp \left( \frac{-4\sigma_z^2 }{a_0 \delta} \right)   \right],
%\end{equation*}

%where $a_0$ and $a_f$ are the initial and final inner radius respectively. 

\section{theory}
\begin{align*}
    &\mathcal{D}_0 (x) = x p_0' + x^2 \xi \frac{p_0}{2 \varepsilon}\\
    &\mathcal{D}_0 (\omega) \approx \frac{2}{\pi} -\frac{a \delta (\varepsilon - 1)  \omega^2 }{c^2 \varepsilon \pi} = 0\\
    \Rightarrow \ & a \delta \omega^2 = \frac{2 \varepsilon c^2 }{\varepsilon - 1}\\
    \Rightarrow \ & \delta = \frac{2 \varepsilon c^2 }{a(\varepsilon -1) \omega^2}
\end{align*}

On the other hand,
\begin{align*}
    &A(\omega) \propto \frac{1}{b a} \frac{b \omega * \delta/b}{b \omega * \delta/b} = \frac{1}{ab}
\end{align*}

The Fourier spectrum of a pulse generated from one particle passing through a waveguide will have the following form:
\begin{align*}
    E_1(\omega) = f(\omega)A(\omega).
\end{align*}
Here $f$ represents the density of frequencies being produced. The function is entirely defined by the geometry of the waveguide. An infinitely long waveguide with constant thickness and radius would have $f(\omega)=\delta(\omega-\omega_0)$, a delta-function at the resonant frequency. $A(\omega)$ represents the amplitude at which the frequency is produced. This value indicates how strongly the electron beam couples to the resonant mode in a given waveguide geometry. For a given frequency, the amplitude is generally stronger for a smaller waveguide diameter.

The field produced by the complete electron bunch can be found using equation 3.7 in \cite{Lockmann2021} and looks like:

\begin{align*}
    E(\omega)&=E_1(\omega)F_{L}(\omega)\\
    &=f(\omega)A(\omega)F_{L}(\omega).
\end{align*}

In this work, the goal will be to simulate waveguides designed for specific shapes of $f(\omega)A(\omega)$. The form-factor will be taken into consideration after simulation.

\section{Energy generated}

The energy lost by the particle bunch forms an upper limit for the energy in the THz pulse. ECHO2D provides a Wake function $W(s)$ in $\mathrm{V/nC}$. The single-particle loss factor is found with the charge density $\rho$ in $\mathrm{nC/m}$ using
\begin{align}
    \frac{E_{\text{lost}}}{Q^2 }= K_{\parallel}=\frac{1}{Q} \int_{-\infty}^{\infty} \rho(s) W(s) ds.
\end{align}

In any case, $E_{\text{THz}}<E_{\text{lost}}$.

General todos:
Use onedrive for gifs, karel has account
GECHO description
Compression (how to go higher than 3 thz?)
WHY are we compressing pulses, we need to show breakdown of dielectric that we avoid using tapered pulse + external 
Fabrication \cite{Mayet2020} \cite{Liang2023}

\begin{tabular}{cc}
    
    Energy $[\mathrm{mJ/nC^2}]$ & 8.00 \\
    \hline
    \multicolumn{2}{c}{Avg. power $[\mathrm{MW/nC^2}]$} \\
    
    w./o. comp. & w. comp. \\
    29.76 & 98.50 \\
    
\end{tabular}

\begin{tabular}{cc}
    
    Energy $[\mathrm{mJ/nC^2}]$ & 10.69 \\
    \hline
    \multicolumn{2}{c}{Avg. power $[\mathrm{MW/nC^2}]$} \\
    
    w./o. comp. & w. comp. \\
    76.93 & 228.48 \\
    
\end{tabular}

\printbibliography
\label{bibliography}

\end{document}







==> Old/todo.txt <==

General todos:
Use onedrive for gifs, karel has account
GECHO description
Compression (how to go higher than 3 thz?)
WHY are we compressing pulses, we need to show breakdown of dielectric that we avoid using tapered pulse + external 
Fabrication \cite{Mayet2020} \cite{Liang2023}
